Identification of Friction Models for MPC-based Control of a PowerCube Serial Robot

For model-based control, an accurate and in its complexity suitable representation of the real system is a decisive prerequisite for high and robust control quality. In a structured step-by-step procedure, a model predictive control (MPC) scheme for a Schunk PowerCube robot is derived. Neweul-M$^2$ provides the necessary nonlinear model in symbolical and numerical form. To handle the heavy online computational burden involved with the derived nonlinear model, a linear time-varying MPC scheme is developed based on linearizing the nonlinear system concerning the desired trajectory and the a priori known corresponding feed-forward controller. To improve the identification of the nonlinear friction models of the joints, a nonlinear regression method and the Sparse Identification of Nonlinear Dynamics (SINDy) are compared with each other concerning robustness, online adaptivity, and necessary preprocessing of the input data. Everything is implemented on a slim, low-cost control system with a standard laptop PC.

==> img/Experimental_Setup_with_markers.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Experimental_Setup_with_markers.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{566.92913386bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Experimental_Setup_with_markers.pdf}}%
    \put(0.06218968,0.03910789){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{base plate}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Experimental_Setup_with_markers.pdf}}%
    \put(0.04323302,0.2642165){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16819941\unitlength}\centering joint B\\ PR 90\\ marker 1\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Experimental_Setup_with_markers.pdf}}%
    \put(0.60881886,0.36547777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14010319\unitlength}\centering joint D\\ PR 70\end{minipage}}}%
    \put(0.79415319,0.26468412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14671777\unitlength}\centering joint E \& F\\ PW 70\\ marker 3\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Experimental_Setup_with_markers.pdf}}%
    \put(0.69850001,0.06773333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14010319\unitlength}\centering gripper\\ PG 70\end{minipage}}}%
    \put(0.19654761,0.26911901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Experimental_Setup_with_markers.pdf}}%
    \put(0.04749718,0.14713837){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16026191\unitlength}\centering joint A\\ PR 90\end{minipage}}}%
    \put(0.04923024,0.38129462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15639655\unitlength}\centering joint C\\ PR 90\\ marker 2\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Experimental_Setup_with_markers.pdf}}%
  \end{picture}%
\endgroup%

